Mercury: A modeling, simulation, and optimization framework for data stream-oriented IoT applications

The Internet of Things is transforming our society by monitoring users and infrastructures' behavior to enable new services that will improve life quality and resource management. These applications require a vast amount of localized information to be processed in real-time so, the deployment of new fog computing infrastructures that bring computing closer to the data sources is a major concern. In this context, we present Mercury, a Modeling, Simulation, and Optimization (M&S&O) framework to analyze the dimensioning and the dynamic operation of real-time fog computing scenarios. Our research proposes a location-aware solution that supports data stream analytics applications including FaaS-based computation offloading. Mercury implements a detailed structural and behavioral simulation model, providing fine-grained simulation outputs, and is described using the Discrete Event System Specification (DEVS) mathematical formalism, helping to validate the model's implementation. Finally, we present a case study using real traces from a driver assistance scenario, offering a detailed comparison with other state-of-the-art simulators.

==> results_edgecloudsim.txt <==
Simulation started at 03/10/2019 16:54:05
----------------------------------------------------------------------
Scenario started at 03/10/2019 16:54:05
Scenario: SINGLE_TIER - Policy: NEXT_FIT - #iteration: 1
Duration: 0.16666666666666666 hour(s) - Poisson: 2.0 - #devices: 100
Creating tasks...Done,
Creating device locations...Done.
SimManager is starting...Done.
.........10.........20.........30.........40.........50.........60.........70.........80.........90.........100
# of tasks (Edge/Cloud/Mobile): 18961(18961/0/0)
# of failed tasks (Edge/Cloud/Mobile): 5(5/0/0)
# of completed tasks (Edge/Cloud/Mobile): 18956(18956/0/0)
# of uncompleted tasks (Edge/Cloud/Mobile): 14(2/0/12)
# of failed tasks due to vm capacity (Edge/Cloud/Mobile): 0(0/0/0)
# of failed tasks due to Mobility/Network(WLAN/MAN/WAN): 5/0(0/0/0)
percentage of failed tasks: 0.026370%
average service time: 0.198818 seconds. (on Edge: 0.198818, on Cloud: NaN, on Mobile: NaN)
average processing time: 0.049174 seconds. (on Edge: 0.049174, on Cloud: NaN, on Mobile: NaN)
average network delay: 0.149644 seconds. (LAN delay: 0.149644, MAN delay: NaN, WAN delay: NaN)
average server utilization Edge/Cloud/Mobile: 6.498316/0.000000/0.000000
average cost: 0.0$
Scenario finished at 03/10/2019 16:54:07. It took 1 Second
----------------------------------------------------------------------
Simulation finished at 03/10/2019 16:54:07. It took 1 Second


==> results_ifogsim.txt <==
Starting SimPAT use case...
Creating ap on device ap_0_3
Creating edc on device edc_1
Creating ap on device ap_1_2
Creating ap on device ap_2_1
Creating edc on device edc_2
Creating ap on device ap_2_2
Creating edc on device edc_0
Creating ap on device ap_0_0
Creating ap on device ap_0_1
Creating ap on device ap_1_0
Creating ap on device ap_0_2
Creating ap on device ap_1_1
Creating ap on device ap_2_0
0.0 Submitted application adas
=========================================
============== RESULTS ==================
=========================================
EXECUTION TIME : 272
=========================================
APPLICATION LOOP DELAYS
=========================================
[adas_sensors, ap, edc, ap, adas_display] ---> 1017.5568000000162
=========================================
TUPLE CPU EXECUTION DELAY
=========================================
service_request ---> 999.9955714285659
adas_sensors ---> 4.100000000000364
service_response ---> 1.1079217986334506
=========================================
cloud : Energy Consumed = 1.332E7
edc_0 : Energy Consumed = 865728.2542107741
ap_0_0 : Energy Consumed = 0.0
ap_0_1 : Energy Consumed = 0.0
ap_0_2 : Energy Consumed = 0.0
ap_0_3 : Energy Consumed = 0.0
edc_1 : Energy Consumed = 865728.2542107741
ap_1_0 : Energy Consumed = 0.0
ap_1_1 : Energy Consumed = 0.0
ap_1_2 : Energy Consumed = 0.0
edc_2 : Energy Consumed = 865728.2542107741
ap_2_0 : Energy Consumed = 0.0
ap_2_1 : Energy Consumed = 0.0
ap_2_2 : Energy Consumed = 0.0
Cost of execution in cloud = 0.0
Total network usage = 724.0

